Lattice models with subsystem/weak non-invertible symmetry-protected topological order

We construct a family of lattice models which possess subsystem non-invertible symmetry-protected topological (SPT) order and analyze their interface modes protected by the symmetry, whose codimension turns out to be more than one. We also propose 2+1d lattice models which belong to two different weak SPT phases distinguished by a combination of translational symmetry and non-invertible symmetry. We show that the interface between them exhibits an exotic Lieb-Schultz-Mattis (LSM) anomaly associated with a modulated symmetry, which cannot be factorized into a direct product of internal and translational symmetries.

==> pictures/crossY.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 1) {$Y$};
		\node [style=none] (1) at (1, 1) {$Y$};
		\node [style=none] (2) at (1, -1) {$Y$};
		\node [style=none] (3) at (-1, -1) {$Y$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
		\draw (3.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> pictures/crossZ.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 1) {$Z$};
		\node [style=none] (1) at (1, 1) {$Z$};
		\node [style=none] (2) at (1, -1) {$Z$};
		\node [style=none] (3) at (-1, -1) {$Z$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
		\draw (3.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> pictures/lidvY.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {$Y$};
		\node [style=none] (1) at (1, 0) {$Y$};
		\node [style=none] (2) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
		\draw (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> pictures/lidvYtildeZ.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {$Y \tilde{Z}$};
		\node [style=none] (1) at (1, 0) {$Y \tilde{Z}$};
		\node [style=none] (2) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
		\draw (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

